Generalizing Safety Beyond Collision-Avoidance via Latent-Space Reachability Analysis

Hamilton-Jacobi (HJ) reachability is a rigorous mathematical framework that enables robots to simultaneously detect unsafe states and generate actions that prevent future failures. While in theory, HJ reachability can synthesize safe controllers for nonlinear systems and nonconvex constraints, in practice, it has been limited to hand-engineered collision-avoidance constraints modeled via low-dimensional state-space representations and first-principles dynamics. In this work, our goal is to generalize safe robot controllers to prevent failures that are hard--if not impossible--to write down by hand, but can be intuitively identified from high-dimensional observations: for example, spilling the contents of a bag. We propose Latent Safety Filters, a latent-space generalization of HJ reachability that tractably operates directly on raw observation data (e.g., RGB images) to automatically compute safety-preserving actions without explicit recovery demonstrations by performing safety analysis in the latent embedding space of a generative world model. Our method leverages diverse robot observation-action data of varying quality (including successes, random exploration, and unsafe demonstrations) to learn a world model. Constraint specification is then transformed into a classification problem in the latent space of the learned world model. In simulation and hardware experiments, we compute an approximation of Latent Safety Filters to safeguard arbitrary policies (from imitation- learned policies to direct teleoperation) from complex safety hazards, like preventing a Franka Research 3 manipulator from spilling the contents of a bag or toppling cluttered objects.

==> readme.txt <==
% readme.txt for TRR.cls
% Version 1.00 released 31 August 2020
%
% This software may only be used to prepare an article for publication in
% Transportation Research Record
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt					this file
%   TRR.cls						the LaTeX2e class file
%   TRR_LaTeX_Guidelines.tex	authors' instructions
%   TRR_Latex_Guidelines.pdf	authors' instructions in PDF format
%   TRR.bst						TRR style bst
%
% Typeset TRR_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place TRR.cls and TRR_LaTeX_Guidelines.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
